Algorithmic Regularization in Model-free Overparametrized Asymmetric Matrix Factorization

We study the asymmetric matrix factorization problem under a natural nonconvex formulation with arbitrary overparametrization. The model-free setting is considered, with minimal assumption on the rank or singular values of the observed matrix, where the global optima provably overfit. We show that vanilla gradient descent with small random initialization sequentially recovers the principal components of the observed matrix. Consequently, when equipped with proper early stopping, gradient descent produces the best low-rank approximation of the observed matrix without explicit regularization. We provide a sharp characterization of the relationship between the approximation error, iteration complexity, initialization size and stepsize. Our complexity bound is almost dimension-free and depends logarithmically on the approximation error, with significantly more lenient requirements on the stepsize and initialization compared to prior work. Our theoretical results provide accurate prediction for the behavior gradient descent, showing good agreement with numerical experiments.

==> UnusedContent.txt <==
Computing partial SVD is one of the most important numerical procedure in scientific computing and has a wide range of applications in statistics, optimization, and machine learning.  (cite three papers, first one is 
spectral method, second one is some iterative svd algorithms, and third can be any of the first two).
Precisely, given a matrix $X\in \RR^{m\times n}$, we could define the partial $r$-svd is used to solve the best rank r approximation problem. More precisely, based on Eckhart-Young's theorem, 
given a matrix $X\in \RR^{m\times n}$, its partial $r$-svd \footnote{Suppose the full SVD of $X = U\Sigma V^\top$. The partial $r$-SVD is defined by $X_r:= U\Sigma_r V^\top$ where $\Sigma_r$ keeps the top $r$ singular values and zeros out the rest.}
$X_r$ solves the best rank r approximation problem: 
\[ 
X_r =\arg\mim_{\rank(Y)\leq r}\fronorm{Y-X} (1).
\]
Computing a rank r svd has an explicit regularization effect since the objective has a variable overparametrized. 

However, knowing $r$ exactly is unrealistic while obtaining an upper bound $k\geq r$ is more practical with domain knowledge. This gives nonconvex formulation of the objective Problem (1): 

(2)

Here F and G are rank overspecified because $k\geq r$.  Note that the unconstraint problem now does not have the explicit constraint  rank(X)<=r, how to algorithmically impose it? 

%

One simple numerical procedure is to run \emph{gradient descent} for the objective: 


Studying gd with small initialization and early stopping for the objective is also interesting from a point of theoretical view.  a critical feature of the success of modern deep neural network.  It is widely believed and proved that matrix factorization gives insights in understanding more complicated overparametrized models \cite{}. 
Moreover, most of the methods in training modern dnn are  (stochastic) gradient based algorithms. Hence, a clear understanding of how gd evolves for the objective constitutes an important step in understanding learning overparametrized models. 

challenge: The rank-r SVD is not a local minima. Hence, in terms of landscape, we don't have any hope that gradient shall converge to the rank-r SVD (as it should converge to a local minimizer according to []). 
In fact, all the local minimizer in this case is the rank k SVD rather than the rank r SVD []. Indeed, this is why we need to early stopped GD to prevent overfitting. Also, such landscape results means that we cannot employ the machinery of optimization algorithms for finding global minima of strict saddle functions \cite{}{}{}. This landscape result also eliminates particular methods for matrix factorization which typically involves a spectral initialization step and then a local refinement step. 


main result: early stopped gradient descent with small initialization is almost equivalent to partial SVD. meaning that we don't need to explicit impose the rank constraints. Note that we don't impose any condition on k except k\geq r. Hence k can be as large as the dimension m or n or even larger. 

our results also recovers a recent result of []. However, note that our iteration complexity is significantly better (polynomial to log dependence). This improvement is considered as an open problem (future and interesting direction) in [].
  

Finally, our results shows that GD is also competitive from a computational point of view. Indeed, standard algorithm in computing SVD requires O(???), while GD gives (choosing $k=r$) a rank r estimation within O(???) so long as there is a eigengap. 

Existing works on overparametrization for matrix factorization and related problems only deal with the psd case \cite{} .... Moreover, even within this special case, only one result \cite{} considers X to be approximate. Meaning that in most of the works, there is no issue of overfitting. Even the work \cite{} only shows that one can find a matrix with error (k sigma /d). This result is vacuous when k =d and basically it shows the global minimizer of the overparametrized objective has an error scale with k, ,meaning overfitting happens for rank overspecified model. Algorithmically, the reason of the error bound is because there is no small initialization or early stopped involved in the algorithm design. It proceeds with the usual two stage algorithm for matrix factroization, a rank - k SVD + local refinement.   

(We shall contain the proof of the psd case either in the appendix or the main text. Currently, I am not sure how to state the benefits of the additional results of the psd case)


structure 
introduction 
- motivation 
- challenge and contribution 
- related work and comparison 

insights from a d*d psd cases 

main results and proof sketch  
- psd case and proof sketch (or key ingredients) 
- rectangular case and proof sketch (or key ingredients)

numerics (might move to introduction)
a plot for gradient descent first decay and then go up (go up is not fully characterized in either case) 
and it get close to r-svd. 

The following are from yuanzhi's paper 

Over-parameterized models are crucial in deep learning, but their workings are far from understood.
Over-parameterization — the technique of using more parameters than statistically necessary —
apparently improves the training: theoretical and empirical results have suggested that it can
enhance the geometric properties of the optimization landscape in simplified settings [24, 18, 17, 34]
and thus make it easier to train over-parameterized models.
On the other hand, over-parameterization often doesn’t hurt the test performance, even if the
number of parameters is much larger than the number of examples. Large neural networks used
in practice have enough expressiveness to fit any labels of the training datasets [42, 17]. The
training objective function may have multiple global minima with almost zero training error, some
of which generalize better than the others [21, 11]. However, local improvement algorithms such as
stochastic gradient descent, starting with proper initialization, may prefer some generalizable local
minima to the others and thus provide an implicit effect of regularization [38, 28, 19, 27, 41]. Such
regularization seems to depend on the algorithmic choice, the initialization scheme, and certain
intrinsic properties of the data.
The phenomenon and intuition above can be theoretically fleshed out in the context of linear
models [35], whereas less is known for non-linear models whose training objectives are usually nonconvex. The very important work of Gunasekar et al. [16] initiates the study of low-rank matrix
factorization models with over-parameterization and conjectures that gradient descent prefers small
trace norm solution in over-parameterized models with thorough empirical evidences.

This paper resolves the conjecture for the matrix sensing problem — recovering a low-rank
matrix from linear measurements — under the restricted isometry property (RIP). We show that
with a full-rank factorized parameterization, gradient descent on the squared loss with finite step
size, starting with a small initialization, converges to the true low-rank matrix (which is also the
minimum trace norm solution.) One advantage of the over-parameterized approach is that without
knowing/guessing the correct rank, the algorithms can automatically pick up the minimum rank
or trace norm solution that fits the data.
The analysis can be extended to learning one-hidden-layer neural networks with quadratic
activations. We hope such theoretical analysis of algorithmic regularization in the non-convex
setting may shed light on other more complicated models where over-parameterization is crucial (if
not necessary) for efficient training.


%%%%%
%%%%%
%%%%% old introduction
\begin{comment}
	Computing a partial SVD is one of the most important numerical procedure in scientific computing and has a wide range of applications in statistics, optimization, and machine learning~\cite{chen2020spectral,allen2016lazysvd, ma2018implicit}. 
Precisely, given a matrix $X\in \RR^{m\times n}$, a variational characterization of the partial $r$-svd $X_r$ is a solution to the best rank $r$ approximation problem:
\footnote{If there is an singular value gap between the $r$-th and $r+1$-th singular value of $X$, the inclusion in \eqref{eq: main} becomes an equality.}
\begin{equation}\label{eq: main} 
X_r \in \argmin_{\rank(Y)\leq r}\fnorm{Y-X}^2.
\end{equation} 
In a stylized statistical setting, the matrix $X$ is a noisy observation of a  rank $r$ matrix $X_\natural$: 
\begin{equation}\label{eq: perturbedX} 
X = X_\natural + E 
\end{equation} 
\textcolor{red}{application}
Here $E$ is the additive noise matrix. The estimator $r$-SVD $X_r$ is actually minimax optimal under certain noise assumption of $E$. \footnote{cite Fan's paper} Note that in this application, the variable $Y\in \RR^{m\times n}$ in \eqref{eq: main} is actually \emph{overparametrized} since the number of oberservations matches the number of free parameters. Hence, the rank constraint $\rank(Y)\leq r$ is an \emph{explicit regularization}. 

In this paper, we study how to impose the regularization \emph{algorithmically}. More precisely, consider the following matrix factorization objective which retains the overparametrization nature of \eqref{eq: main}: 
\begin{equation}
\label{eq: objective}
    f(F,G) = \frac{1}{4}\fnorm{FG^\top - X}^2, \quad \text{where} \quad F\in \RR^{m\times k}, \;G\in \RR^{k\times n}, \;\text{and}\; k\geq r.
\end{equation}
The factor rank $k$ controls the level of overparametrization and we study all $k\geq r$. Depending on the range of $k$, many interests arise from either a practical or a theoretical perspective:
\begin{itemize}
\item The setting that $k=r$, where the rank is exactly specified, makes the optimization problem \eqref{eq: main} as the prototype of many more complicated problems such as asymmetric matrix sensing and completion. Surprisingly, current theory is still inadequate in this setting. See related work for a discussion of this.
    \item The setting that $k = \mathcal{O}(r)$, where the rank is moderately over specified, is typical and practical in most statistical low rank matrix recovery problems \cite{ding2021rank}. Though knowing the exact rank $r$ of $X_\natural$ in \eqref{eq: perturbedX} is unrealistic in these applications, an upper bound $k$ is usually available via domain knowledge. 
    \item The setting that $k = \mathcal{O}(\max(m,n))$, where the factors are overparametrized, has been studied by many authors \cite{li2018algorithmic, fan2020understanding}\textcolor{red}{Liwei: \cite{zhang2021sharp} and jianhao's work need $r=1$. Should we include it? Also \cite{ye2021global,stoger2021small} is related, but their $k$ is arbitrary.} as a theoretical tool in shedding light in understanding the extremely overparametrized deep learning models. See related work for a comparison of our results and theirs.  
\end{itemize} 
Equipped with the matrix factorization objective and letting the singular values of $X$ be $\sigma_1\geq \sigma_r\geq \dots \geq \sigma_{\min(m,n)}$, we are now ready to state our main result: 
\begin{thm}[Main theorem(informal)]\label{thm: maininformal}
		Let $\gamma = \max\left\{\frac{\sigma_{r+1}}{\sigma_r}\right\}<1$ be a fixed parameter. Suppose  $\eta \le c_1\min\left\{\frac{\sigma_r^2}{\sigma_1^3}, \frac{1}{\sigma_r}\right\}$, and
		$$\rho \le c_2\max \left\{\left(\frac{ \sigma_r}{(m+n)r\sigma_1}\right)^{\frac{2(1+\gamma)}{1-\gamma}}, 
	\left(\frac{\sqrt{\sigma_1}}{ (m+n) \sqrt{\sigma_r}}\right)^{\frac{12\gamma}{1-\gamma}} \right\}$$ 
	for some sufficiently small constants $c_1,c_2$ depending on $\gamma$. Let $T= \floor{\frac{\log(\rho^{\frac{1-\gamma}{2(1+\gamma)}}/\rho)}{\log(1+\eta \gamma \sigma_r)}}$.
			Suppose the algorithm is initialized with $F_0 = \frac{ \rho}{3\sqrt{m+n}} \tilde F_0$ and $G_0 = \frac{ \rho}{3\sqrt{m+n}}  \tilde G_0$, with Gaussian matrices $\tilde F_0, \tilde G_0$ with i.i.d. $N(0,1)$ entries. If we stop the algorithm at some $T_0$ right before $T$, we have 
			 \begin{equation}\label{eq: equivalence}
			 \| F_{T_0}G_{T_0}^\top - X_r\| \le C\rho^{\frac{1-\gamma}{2(1+\gamma)}}\sqrt{r}\sigma_1
			 \end{equation}
		for some universal constant $C$.
\end{thm}

In words, our main theorem shows that 
\begin{center}
    \textit{Partial SVD and early stopped Gradient Descent with Small Random Initialization are almost equivalent.} 
\end{center}
Hence the explicit constraint $\rank(Y)\leq r$ in \eqref{eq: objective} can be enforced by the two algorithmic regularization procedures: random small initialization and early stopping. Even though both procedures are widely known as practical methods for regularization~\cite{sun2019optimization}\footnote{wiki for early stopping},  theoretically characterizing their behavior for gradient descent applied to matrix factorization is only recently known for the special case $k=r$ \cite{ye2021global}, where regularization on rank is already enforced. 

\paragraph{Challenges in analysis} Even though our main theorem looks simple, the actual analysis faces the following technical challenges besides the usual difficulty arising from nonconvexity:
\begin{itemize}
    \item \emph{Landscape and trajectory analysis}. Once $k>r$, the objective \eqref{eq: objective} does not admit any $F,G$ with $FG^\top=X_r$ even as a local minimum in terms of landscape. Hence, trajectory analysis is unavoidable and inherent to the problem, which is more challenging and interesting. 
    \item \emph{Cold start and weak signal}. Although random initialization is one of the most successful initialization methods in practice, most of existing theoretical work is based on landscape analysis~\cite{}, which doesn't apply to our setting. Other work beyond landscape analysis requires proof tailored to specific problem settings~\cite{}. They all face the same cold start situation: the initial signal obtained by random is far from and nearly "orthogonal" to the ground truth in the high-dimensional regime. 
    \item \emph{Asymmetry of $X$}. Unlike the Burer-Monteiro factorization for positive semi-definite target~\cite{}, we have to use two different matrices $F$ and $G$ to represent current iterate. The entanglement of their dynamics makes the trajectory much harder to track.
\end{itemize}

\paragraph{Implications} Having explained our main theorem and the challenge, let us now explain a few implications of our main results from statistical and computational aspects: 
\begin{itemize}
    \item Statistically, our results shows that early stopped gradient descent with small random initialization actually produces a partial $r$-SVD for 
    the overparametrized model \eqref{eq: objective}. In the stylized setting \eqref{eq: perturbedX}, this means the gradient descent actually finds an estimator that is almost statistical optimal \cite{} since $r$-SVD is (Fan's paper). 
    
    %\emph{Provable regularization of early stopping and small random initialization.} Our main theorem shows that the explicit constraint $\rank(Y)\leq r$ can be enforced by the algorithmic regularization procedures. Even though both procedures are widely known as a practical method for regularization, \footnote{cite ruoyu's survey on deep learning, and see wiki for early stopping}. theoretically characterize their behavior for gradient descent applied to matrix factorization is only recently known for the special case $k=r$ \cite{}, where regularization on rank is already enforced.   

\item %\emph{Algorithmic procedure for computing $r$-SVD.}
Computationally, even though we do not suggest to use gradient descent to compute $r$-SVD, our results shows that GD with $k=r$ is actually competitive in terms of time complexity to other partial SVD algorithms if $X$ has a singular value gap. Indeed,  standard algorithm in computing $\epsilon$-accurate SVD requires run time $\tilde O(mnr)$~\cite[Corollary 4.3]{allen2016lazysvd}, where $\tilde O$ hides factors of $\frac{\sigma_1}{\sigma_r}$, logarithmic dependence on the dimension and $\epsilon$.\textcolor{red}{Liwei: Could you double check whether this is true? I found it in footnote 1 of page 2 of Allen Zhu's paper. I think the dependence on condition number isn't in log.}, while our gradient desent with $k=r$ case takes $O(mnr \log(\frac{(m+n)}{\epsilon})\frac{\sigma_1^2}{\sigma_r^2})$ run time. 
\end{itemize}

In many statistical applications \footnote{cite phase retrieval and covariance estimate problem}, the matrix $X_\natural$ in \eqref{eq: perturbedX} is known to be positive semidefinite (psd). Hence, it is more natural to consider the following matrix factorization objective: 
\begin{equation}\label{eq: objectivepsd}
    f(F) = \frac{1}{4}\fnorm{FF^\top - X}^2, \quad \text{where} \quad F\in \RR^{m\times k}, \;G\in \RR^{k\times n}, \;\text{and}\; k\geq r.
\end{equation}
This special case has also been studied by many authors \cite{} as the formulation avoids the potential imbalance between $F$ and $G$ in \eqref{eq: objective}, meaning that $F$ can be very large while $G$ can be very small. 
Our theorem continues to holds in this setting. In fact, we have a better characterization for this setting comparing to the asymmetric case \eqref{eq: objective}. See Theorem \ref{} and discussion after it for more details. 
\end{comment}
